Multigrid p-Robustness at Jacobi Speeds: Efficient Matrix-Free Implementation of Local p-Multigrid Solvers

Vertex-patch smoothers are essential for the robust convergence of geometric multigrid methods in high-order finite element applications, yet their adoption is traditionally hindered by the prohibitive cost of solving local patch problems. This paper presents a high-performance, matrix-free implementation of a p-multigrid local solver that dismantles the trade-off between smoothing effectiveness and computational efficiency. We focus on the practical realization of this iterative approach, leveraging sum-factorization and explicit SIMD vectorization to minimize memory footprint and maximize arithmetic throughput. The performance analysis demonstrates that the solver effectively hides data-fetching latencies and maintains optimal $\mathcal{O}(p^d)$ memory scaling, even when dominated by geometric data on distorted meshes. The result is a robust smoother that rivals the execution speed of simple pointwise smoothers while preserving the convergence benefits of patch-based methods.

==> results/affine/pmg_p2.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 12019.5 , 2.07667e+07 ,    0.0176 ,       2560 , 0.001728
MG_Pre-smooth      , 265.281 ,      548800 ,    0.0728 ,      13720 , 0.002069
MG_Residual        , 11358.6 , 1.11653e+08 ,    0.0368 ,       6860 ,  0.00983
MG_Restrict        , 127.773 ,      528220 ,    0.0364 ,       6860 , 0.004134
MG_Prolongate      , 612.014 ,      535080 ,    0.0378 ,       6860 , 0.000874

==> results/affine/pmg_p3.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 15873.9 , 6.22899e+07 ,     0.022 ,       2560 , 0.003924
MG_Pre-smooth      , 808.899 , 1.89336e+06 ,    0.0934 ,      13720 , 0.002341
MG_Residual        , 15047.6 , 3.35234e+08 ,    0.0508 ,       6860 , 0.022278
MG_Restrict        , 463.637 , 1.99626e+06 ,    0.0473 ,       6860 , 0.004306
MG_Prolongate      , 1475.56 , 2.00312e+06 ,    0.0461 ,       6860 , 0.001358

==> results/affine/pmg_p4.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 15361.2 , 6.22899e+07 ,    0.0275 ,       2560 , 0.004055
MG_Pre-smooth      , 762.527 , 1.89336e+06 ,     0.102 ,      13720 , 0.002483
MG_Residual        , 15337.5 , 3.35234e+08 ,    0.0527 ,       6860 , 0.021857
MG_Restrict        , 430.607 , 1.99626e+06 ,    0.0506 ,       6860 , 0.004636
MG_Prolongate      , 1281.52 , 2.00312e+06 ,    0.0499 ,       6860 , 0.001563

==> results/affine/pmg_p7.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator ,   12088 , 7.49763e+08 ,    0.4588 ,       2560 , 0.062025
MG_Pre-smooth      , 4077.68 , 3.21185e+07 ,    0.1297 ,      20580 , 0.007877
MG_Residual        , 18439.3 , 4.37224e+09 ,    0.0978 ,      13720 , 0.237116
MG_Restrict        , 3474.82 , 1.38888e+08 ,    0.0883 ,      13720 ,  0.03997
MG_Prolongate      , 4098.94 , 1.30889e+08 ,    0.0894 ,      13720 , 0.031932

==> results/affine/small_p2.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            ,  3.6409 ,       82320 ,    0.0475 ,       6860 ,  0.02261
PATCH_read_diagonals        , 13.8722 ,       82320 ,    0.0443 ,       6860 , 0.005934
PATCH_read_rhs_and_solution , 14.5311 ,       82320 ,    0.0448 ,       6860 , 0.005665
PATCH_compute_A_residual    , 14889.2 , 1.11214e+08 ,    0.0435 ,       6860 , 0.007469
PATCH_local_solve           ,  5375.1 , 1.12936e+08 ,    0.0473 ,       6860 , 0.021011
PATCH_distribute_to_global  ,  272.78 , 1.36232e+06 ,    0.0434 ,       6860 , 0.004994
compute_A_operator          , 12449.8 , 2.07667e+07 ,    0.0209 ,       2560 , 0.001668
PATCH_Au_to_residual        , 370.456 ,      521360 ,     0.044 ,       6860 , 0.001407

==> results/affine/small_p3.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            ,  1.7244 ,       82320 ,     0.053 ,       6860 , 0.047739
PATCH_read_diagonals        ,  9.7557 ,       82320 ,    0.0423 ,       6860 , 0.008438
PATCH_read_rhs_and_solution ,  8.2908 ,       82320 ,    0.0432 ,       6860 , 0.009929
PATCH_compute_A_residual    , 19003.1 , 3.33753e+08 ,    0.0434 ,       6860 , 0.017563
PATCH_local_solve           , 9716.79 , 3.40798e+08 ,    0.0441 ,       6860 , 0.035073
PATCH_distribute_to_global  , 350.482 ,  3.2316e+06 ,    0.0432 ,       6860 ,  0.00922
compute_A_operator          , 15322.8 , 6.22899e+07 ,    0.0312 ,       2560 , 0.004065
PATCH_Au_to_residual        , 640.991 , 1.56408e+06 ,    0.0418 ,       6860 ,  0.00244

==> results/affine/small_p4.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            ,   1.692 ,       82320 ,    0.0517 ,       6860 , 0.048651
PATCH_read_diagonals        ,  9.1481 ,       82320 ,    0.0431 ,       6860 , 0.008999
PATCH_read_rhs_and_solution ,   8.241 ,       82320 ,    0.0426 ,       6860 , 0.009989
PATCH_compute_A_residual    , 19161.5 , 3.33753e+08 ,    0.0421 ,       6860 , 0.017418
PATCH_local_solve           , 9386.65 , 3.40798e+08 ,    0.0443 ,       6860 , 0.036307
PATCH_distribute_to_global  , 359.049 ,  3.2316e+06 ,    0.0418 ,       6860 ,    0.009
compute_A_operator          , 14580.6 , 6.22899e+07 ,    0.0222 ,       2560 , 0.004272
PATCH_Au_to_residual        , 668.652 , 1.56408e+06 ,    0.0426 ,       6860 , 0.002339

==> results/affine/small_p7.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            ,  0.2064 ,       82320 ,    0.9227 ,       6860 , 0.398771
PATCH_read_diagonals        ,  1.2977 ,       82320 ,    0.1343 ,       6860 , 0.063434
PATCH_read_rhs_and_solution ,  0.9857 ,       82320 ,    0.1355 ,       6860 , 0.083514
PATCH_compute_A_residual    , 23048.6 , 4.01818e+09 ,    0.0625 ,       6860 , 0.174335
PATCH_local_solve           , 14431.6 , 4.67347e+09 ,    0.0639 ,       6860 , 0.323836
PATCH_distribute_to_global  ,  496.99 , 2.67023e+07 ,     0.051 ,       6860 , 0.053728
compute_A_operator          , 12715.8 , 7.49763e+08 ,    0.5486 ,       2560 , 0.058963
PATCH_Au_to_residual        , 1026.55 , 1.89062e+07 ,    0.0453 ,       6860 , 0.018417

==> results/affine/threaded_half_n1.csv <==
refinements,degree,dofs,mem_bytes,vmult_avg_wall,smoother_avg_wall
2,2,4913,2581014,9.65616e-5,0.0021753
2,3,15625,5161366,0.000232266,0.00475952
2,4,35937,13902004,0.000553518,0.0141106
2,7,185193,41297460,0.00399355,0.0588584
3,2,35937,19726226,0.000866816,0.02929
3,3,117649,40134218,0.00333682,0.0718794
3,4,274625,108938786,0.00792515,0.203427
3,7,1442897,325629098,0.0342213,0.587168
4,2,274625,155838134,0.0120269,0.10456
4,3,912673,318009342,0.03087,0.199864
4,4,2146689,865356944,0.06453,0.433498
4,7,11390625,2586959008,0.281859,1.0551
5,2,2146689,1241143858,0.0938256,0.244064
5,3,7189057,2533752754,0.244892,0.448236
5,4,16974593,6901943550,0.510694,1.22363
5,7,90518849,20622346134,2.41051,4.29152


==> results/affine/threaded_half_n2.csv <==
refinements,degree,dofs,mem_bytes,vmult_avg_wall,smoother_avg_wall
2,2,4913,2581014,9.89231e-5,0.00295964
2,3,15625,5161366,0.000243958,0.00660406
2,4,35937,13902004,0.000545592,0.0199678
2,7,185193,41297460,0.00400662,0.0881071
3,2,35937,19726226,0.000855454,0.0361972
3,3,117649,40134218,0.00340686,0.0921877
3,4,274625,108938786,0.00790148,0.250027
3,7,1442897,325629098,0.0347603,0.757837
4,2,274625,155838134,0.0121111,0.124145
4,3,912673,318009342,0.0313263,0.231535
4,4,2146689,865356944,0.0661298,0.528759
4,7,11390625,2586959008,0.278883,1.30198
5,2,2146689,1241143858,0.0931526,0.247362
5,3,7189057,2533752754,0.276358,0.480334
5,4,16974593,6901943550,0.623184,1.23111
5,7,90518849,20622346134,2.37658,4.44211


==> results/affine/threaded_n1.csv <==
refinements, degree, vmult_avg_wall, smoother_avg_wall
          2,      2,    0.000100122,        0.00250419
          2,      3,    0.000233108,        0.00567352
          2,      4,    0.000543322,        0.0165828
          2,      7,    0.00399982 ,        0.0704391
          3,      2,    0.000848536,        0.0333027
          3,      3,    0.00325592 ,        0.0808689
          3,      4,    0.00774692 ,        0.225517
          3,      7,    0.0340591  ,        0.654177
          4,      2,    0.012069   ,        0.118705
          4,      3,    0.0309944  ,        0.208363
          4,      4,    0.0634879  ,        0.488645
          4,      7,    0.276543   ,        1.18314
          5,      2,    0.0949483  ,        0.25847
          5,      3,    0.24577    ,        0.466634
          5,      4,    0.520095   ,        1.20382
          5,      7,    2.38881    ,        4.43776


==> results/affine/threaded_n2.csv <==
refinements, degree, vmult_avg_wall, smoother_avg_wall
          2,      2, 9.82472e-5    ,        0.00368364
          2,      3, 0.000233508   ,        0.00832772
          2,      4, 0.000538016   ,        0.0248038
          2,      7, 0.00407016    ,        0.1047
          3,      2, 0.000927193   ,        0.0432116
          3,      3, 0.00414951    ,        0.109381
          3,      4, 0.00872521    ,        0.308479
          3,      7, 0.0347705     ,        0.929934
          4,      2, 0.0118949     ,        0.134041
          4,      3, 0.0312394     ,        0.276343
          4,      4, 0.0647744     ,        0.618923
          4,      7, 0.274783      ,        1.51908
          5,      2, 0.105485      ,        0.25557
          5,      3, 0.246713      ,        0.492734
          5,      4, 0.525313      ,        1.30882
          5,      7, 2.37033       ,        4.73023


==> results/cartesian/pmg_p2.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 9430.81 , 1.44077e+07 ,    0.0146 ,       2560 , 0.001528
MG_Pre-smooth      , 265.621 ,      548800 ,     0.101 ,      13720 , 0.002066
MG_Residual        ,  8816.8 , 7.75729e+07 ,    0.0496 ,       6860 , 0.008798
MG_Restrict        , 153.989 ,      528220 ,    0.0498 ,       6860 ,  0.00343
MG_Prolongate      , 674.239 ,      535080 ,    0.0493 ,       6860 , 0.000794

==> results/cartesian/pmg_p3.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 16152.8 , 4.72166e+07 ,     0.023 ,       2560 , 0.002923
MG_Pre-smooth      , 1170.84 , 1.89336e+06 ,    0.0926 ,      13720 , 0.001617
MG_Residual        ,   13756 , 2.54451e+08 ,    0.0461 ,       6860 , 0.018497
MG_Restrict        , 427.807 , 1.99626e+06 ,    0.0466 ,       6860 , 0.004666
MG_Prolongate      , 1128.72 , 2.00312e+06 ,    0.0472 ,       6860 , 0.001775

==> results/cartesian/pmg_p4.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 16627.9 , 4.72166e+07 ,     0.017 ,       2560 ,  0.00284
MG_Pre-smooth      , 849.356 , 1.89336e+06 ,    0.0948 ,      13720 , 0.002229
MG_Residual        , 13920.1 , 2.54451e+08 ,    0.0487 ,       6860 , 0.018279
MG_Restrict        , 418.529 , 1.99626e+06 ,    0.0486 ,       6860 ,  0.00477
MG_Prolongate      , 923.964 , 2.00312e+06 ,    0.0494 ,       6860 , 0.002168

==> results/cartesian/pmg_p7.csv <==
section            ,  mflops ,    num FLOP , mem trans , call count ,  runtime
------------------------------------------------------------------------------
compute_A_operator , 21981.3 , 6.29176e+08 ,    0.0198 ,       2560 , 0.028623
MG_Pre-smooth      ,    3974 , 3.21185e+07 ,    0.1183 ,      20580 , 0.008082
MG_Residual        , 17524.4 , 3.64518e+09 ,    0.0884 ,      13720 , 0.208007
MG_Restrict        ,  3676.9 , 1.38888e+08 ,    0.0812 ,      13720 , 0.037773
MG_Prolongate      , 4116.97 , 1.30889e+08 ,     0.078 ,      13720 , 0.031793

==> results/cartesian/small_p2.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            ,  18.232 ,       82320 ,    0.0416 ,       6860 , 0.004515
PATCH_read_diagonals        , 15.5577 ,       82320 ,    0.0417 ,       6860 , 0.005291
PATCH_read_rhs_and_solution , 13.6383 ,       82320 ,    0.0415 ,       6860 , 0.006036
PATCH_compute_A_residual    , 9807.49 , 7.71338e+07 ,    0.0401 ,       6860 , 0.007865
PATCH_local_solve           , 4136.38 , 7.88557e+07 ,    0.0425 ,       6860 , 0.019064
PATCH_distribute_to_global  , 261.652 , 1.36232e+06 ,    0.0417 ,       6860 , 0.005207
compute_A_operator          , 11293.6 , 1.44077e+07 ,     0.017 ,       2560 , 0.001276
PATCH_Au_to_residual        , 363.813 ,      521360 ,    0.0399 ,       6860 , 0.001433

==> results/cartesian/small_p3.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            , 16.5432 ,       82320 ,    0.0411 ,       6860 , 0.004976
PATCH_read_diagonals        ,  9.4749 ,       82320 ,    0.0423 ,       6860 , 0.008688
PATCH_read_rhs_and_solution ,  6.9875 ,       82320 ,    0.0423 ,       6860 , 0.011781
PATCH_compute_A_residual    , 16952.4 , 2.52969e+08 ,    0.0422 ,       6860 , 0.014922
PATCH_local_solve           , 8002.41 , 2.60015e+08 ,     0.043 ,       6860 , 0.032492
PATCH_distribute_to_global  , 386.115 ,  3.2316e+06 ,    0.0406 ,       6860 ,  0.00837
compute_A_operator          , 16790.1 , 4.72166e+07 ,    0.0186 ,       2560 , 0.002812
PATCH_Au_to_residual        , 582.439 , 1.56408e+06 ,    0.0411 ,       6860 , 0.002685

==> results/cartesian/small_p4.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            , 16.4502 ,       82320 ,    0.0608 ,       6860 , 0.005004
PATCH_read_diagonals        , 10.0782 ,       82320 ,    0.0608 ,       6860 , 0.008168
PATCH_read_rhs_and_solution ,  7.8217 ,       82320 ,    0.0618 ,       6860 , 0.010524
PATCH_compute_A_residual    , 18256.1 , 2.52969e+08 ,    0.0629 ,       6860 , 0.013857
PATCH_local_solve           , 8420.97 , 2.60015e+08 ,    0.0634 ,       6860 , 0.030877
PATCH_distribute_to_global  , 357.238 ,  3.2316e+06 ,    0.0617 ,       6860 , 0.009046
compute_A_operator          , 15940.5 , 4.72166e+07 ,    0.0218 ,       2560 , 0.002962
PATCH_Au_to_residual        , 565.884 , 1.56408e+06 ,    0.0616 ,       6860 , 0.002764

==> results/cartesian/small_p7.csv <==
section                     ,  mflops ,    num FLOP , mem trans , call count ,  runtime
---------------------------------------------------------------------------------------
PATCH_fetch_data            ,  10.856 ,       82320 ,    0.0409 ,       6860 , 0.007583
PATCH_read_diagonals        ,  1.5083 ,       82320 ,    0.0512 ,       6860 , 0.054578
PATCH_read_rhs_and_solution ,  1.2509 ,       82320 ,    0.0532 ,       6860 , 0.065808
PATCH_compute_A_residual    , 23148.2 , 3.37191e+09 ,    0.0485 ,       6860 , 0.145666
PATCH_local_solve           , 13358.6 , 3.94642e+09 ,    0.0555 ,       6860 , 0.295422
PATCH_distribute_to_global  , 485.281 , 2.67023e+07 ,    0.0451 ,       6860 , 0.055024
compute_A_operator          , 22627.5 , 6.29176e+08 ,    0.0183 ,       2560 , 0.027806
PATCH_Au_to_residual        , 990.897 , 1.89062e+07 ,    0.0424 ,       6860 ,  0.01908

==> results/cartesian/threaded_half_n1.csv <==
refinements,degree,dofs,mem_bytes,vmult_avg_wall,smoother_avg_wall
2,2,4913,487126,9.26737e-5,0.0013698
2,3,15625,820246,0.000187144,0.00269609
2,4,35937,1984820,0.000498661,0.00698609
2,7,185193,5875444,0.0019898,0.0284085
3,2,35937,2920786,0.000674469,0.0161033
3,3,117649,5320138,0.0015488,0.0297722
3,4,274625,13399586,0.00308153,0.0761466
3,7,1442897,41729258,0.0198706,0.332026
4,2,274625,21331318,0.00528226,0.0473519
4,3,912673,39402622,0.0138535,0.0989266
4,4,2146689,100828176,0.0310571,0.228763
4,7,11390625,315223136,0.152443,0.657164
5,2,2146689,165017074,0.0413379,0.0665718
5,3,7189057,304795954,0.113511,0.130131
5,4,16974593,785484798,0.254728,0.261374
5,7,90518849,2447908566,1.24884,0.897116


==> results/cartesian/threaded_half_n2.csv <==
refinements,degree,dofs,mem_bytes,vmult_avg_wall,smoother_avg_wall
2,2,4913,487126,8.61939e-5,0.00203793
2,3,15625,820246,0.0001882,0.00434169
2,4,35937,1984820,0.000454372,0.0118976
2,7,185193,5875444,0.00195291,0.0503255
3,2,35937,2920786,0.000641951,0.0230527
3,3,117649,5320138,0.00154923,0.0470335
3,4,274625,13399586,0.00309739,0.124437
3,7,1442897,41729258,0.0195773,0.506446
4,2,274625,21331318,0.00537216,0.0658849
4,3,912673,39402622,0.0140955,0.144955
4,4,2146689,100828176,0.0305123,0.338476
4,7,11390625,315223136,0.152083,0.900304
5,2,2146689,165017074,0.0436077,0.0852166
5,3,7189057,304795954,0.109894,0.156484
5,4,16974593,785484798,0.250061,0.361486
5,7,90518849,2447908566,1.2338,1.48467


==> results/cartesian/threaded_n1.csv <==
refinements, degree, vmult_avg_wall, smoother_avg_wall
          2,      2, 8.44494e-5    ,        0.00164006
          2,      3, 0.000195013   ,        0.00345874
          2,      4, 0.000457186   ,        0.00951371
          2,      7, 0.00197982    ,        0.0384911
          3,      2, 0.000674725   ,        0.0195373
          3,      3, 0.00153809    ,        0.0380972
          3,      4, 0.00307915    ,        0.100957
          3,      7, 0.0194625     ,        0.41376
          4,      2, 0.00488953    ,        0.0574756
          4,      3, 0.013774      ,        0.120385
          4,      4, 0.030579      ,        0.284795
          4,      7, 0.152298      ,        0.803337
          5,      2, 0.0411154     ,        0.0864016
          5,      3, 0.110647      ,        0.164656
          5,      4, 0.250183      ,        0.351371
          5,      7, 1.24008       ,        1.25591

==> results/cartesian/threaded_n2.csv <==
refinements, degree, vmult_avg_wall, smoother_avg_wall
          2,      2, 8.53854e-5    ,        0.00266355
          2,      3, 0.000187459   ,        0.00582676
          2,      4, 0.000496472   ,        0.0167117
          2,      7, 0.00195988    ,        0.070208
          3,      2, 0.000660729   ,        0.028538
          3,      3, 0.00155959    ,        0.0626982
          3,      4, 0.00307836    ,        0.173304
          3,      7, 0.0196503     ,        0.666809
          4,      2, 0.00489487    ,        0.0841347
          4,      3, 0.0137364     ,        0.181041
          4,      4, 0.0307411     ,        0.433914
          4,      7, 0.153567      ,        1.08693
          5,      2, 0.0434538     ,        0.119868
          5,      3, 0.11229       ,        0.238308
          5,      4, 0.263198      ,        0.579416
          5,      7, 1.22258       ,        2.46185

